CAMP: A Context-Aware Cricket Players Performance Metric

Cricket is the second most popular sport after soccer in terms of viewership. However, the assessment of individual player performance, a fundamental task in team sports, is currently primarily based on aggregate performance statistics, including average runs and wickets taken. We propose Context-Aware Metric of player Performance, CAMP, to quantify individual players' contributions toward a cricket match outcome. CAMP employs data mining methods and enables effective data-driven decision-making for selection and drafting, coaching and training, team line-ups, and strategy development. CAMP incorporates the exact context of performance, such as opponents' strengths and specific circumstances of games, such as pressure situations. We empirically evaluate CAMP on data of limited-over cricket matches between 2001 and 2019. In every match, a committee of experts declares one player as the best player, called Man of the M}atch (MoM). The top two rated players by CAMP match with MoM in 83\% of the 961 games. Thus, the CAMP rating of the best player closely matches that of the domain experts. By this measure, CAMP significantly outperforms the current best-known players' contribution measure based on the Duckworth-Lewis-Stern (DLS) method.

==> Figures/inprogressOfInning1_projectionError_allMatches.csv <==
over,MeanAbsError,MeanAbsErrorLewis35,MeanAbsErrorLewisMean,MeanAbsErrorLewisMed,MedianAbsError,StdAbsError,MeanPercentAbsError,RMSE,Mean_absError_randForest,Mean_absError_ridgRegr,Mean_absError_knn
1,40.83679834,44.48856549,41.07900208,41.0977131,36,28.87497498,16,50.00541551,41.63198004,39.29164854,54.05735294
2,40.14137214,44.32848233,40.34095634,40.32848233,35,28.237855,15,49.07012675,41.42727941,39.15199183,53.25451681
3,39.54469854,43.98752599,39.71621622,39.6975052,35,28.12767417,15,48.51934479,39.84978992,37.68730371,51.90703782
4,39.14656965,43.78170478,39.40644491,39.34199584,34.5,27.93850713,15,48.0853689,41.3592437,36.82371702,51.36018908
5,38.55197505,42.95945946,38.76403326,38.71621622,33,27.48402054,15,47.33752165,41.02137605,36.4156336,50.78340336
6,37.94178794,42.18814969,38.12370062,38.09043659,33,27.2973136,14,46.7327297,43.11706933,36.07930251,50.62678571
7,37.22661123,41.3960499,37.40852391,37.36278586,33,26.63153988,14,45.76376564,38.87752101,35.40859947,50.18329832
8,36.90748441,40.48128898,36.9043659,36.89085239,33,26.14146988,14,45.21977977,38.37951681,35.07194299,50.75115546
9,36.40748441,39.98752599,36.48648649,36.47401247,31,25.94860577,14,44.70050486,39.80315126,34.99125175,50.40504202
10,35.81185031,39.32640333,35.87214137,35.85239085,31,25.47425186,14,43.94031815,40.29044118,34.966543,51.24222689
11,34.72037422,38.46985447,34.72245322,34.67775468,30.5,25.40260175,13,43.01308847,38.19831933,34.1696294,51.2894958
12,34.41580042,37.78170478,34.48336798,34.44282744,30,25.17761422,13,42.63450039,37.82279412,33.67291316,51.13529412
13,33.75571726,36.74428274,33.74428274,33.74844075,29,24.89924742,13,41.93776946,39.01565126,32.89691397,51.48539916
14,33.28274428,36.10810811,33.21309771,33.23804574,28.5,24.54749889,13,41.34845084,40.18771008,32.10282975,52.19044118
15,32.59459459,35.43659044,32.75155925,32.76819127,28,24.36434106,12,40.68675021,40.75546218,31.49631609,52.14464286
16,31.92723493,34.68607069,32.08419958,32.10706861,28,23.85088315,12,39.84496984,41.22048319,30.92312689,52.70409664
17,31.64656965,34.21205821,31.75675676,31.76715177,28,23.74578847,12,39.55732176,41.97069328,30.9985324,52.50147059
18,31.16528067,33.66424116,31.13305613,31.14241164,28,23.2800156,12,38.89306465,40.60703782,30.4742215,52.38266807
19,30.69126819,33.21101871,30.67255717,30.69230769,26.5,23.31870549,12,38.53765337,38.35840336,29.69531463,51.84831933
20,30.35654886,32.66528067,30.27754678,30.27858628,26,22.94282591,12,38.04400286,38.40619748,29.79943627,50.24233193
21,29.54942768,32.10613944,29.58896982,29.59833507,25,22.67542498,11,37.23987826,38.58256303,29.05885866,49.48560924
22,28.97916667,31.33541667,28.95625,28.965625,25,21.93015701,11,36.33487191,37.35493697,27.85358443,47.29453782
23,28.62291667,31.11145833,28.83541667,28.84479167,24,21.68004844,11,35.89994777,36.78256303,27.65709771,48.14516807
24,27.87904067,30.53806048,27.99165798,27.97705944,23,21.30526631,11,35.08107696,36.7289916,27.54695437,47.55378151
25,27.25782881,29.94989562,27.35490605,27.34551148,23,20.98412886,10,34.39277914,35.53119748,27.00868418,45.82153361
26,26.29227557,28.80375783,26.28601253,26.27348643,22,20.30036116,10,33.2108152,35.03098739,25.85807051,44.88865546
27,25.65448852,28.0605428,25.74008351,25.74321503,22,19.96058383,10,32.49864298,35.38235294,25.15691367,44.26628151
28,25.36534447,27.36325678,25.35699374,25.35699374,21,19.65321422,10,32.08186944,34.78109244,24.91820769,41.87689076
29,24.98016701,26.49269311,24.94989562,24.95093946,21,19.11179843,10,31.44659455,35.58298319,24.8451507,41.19506303
30,24.3061651,25.68025078,24.23615465,24.26332288,20,18.4671849,9,30.51999704,36.45829832,24.4538557,41.28613445
31,23.66841004,25.18200837,23.69874477,23.71338912,20,18.23780912,9,29.87412575,33.73466387,24.30140116,41.17079832
32,23.31308901,24.6460733,23.28795812,23.29842932,20,17.58374352,9,29.1952804,33.56964286,24.09875854,40.49107143
33,22.57337526,24.01362683,22.58280922,22.58595388,19,17.4403304,9,28.52023078,32.13743428,23.43112563,38.92828601
34,21.95903361,23.38340336,21.91386555,21.93907563,18,17.0249215,8,27.78025643,30.91692955,22.93465572,38.43596215
35,21.45368421,22.62631579,21.26842105,21.28842105,18,16.40155555,8,26.99978557,30.35247108,22.06296475,37.00672976
36,20.79113924,22.01687764,20.7943038,20.78270042,18,15.79791351,8,26.1071308,30.00482315,21.25178504,36.5227224
37,19.9577167,21.25369979,19.93763214,19.91966173,17,15.33327497,8,25.16289426,29.5139485,20.03829169,35.93851931
38,19.09110169,20.25529661,19.00847458,18.99364407,16,14.57936794,7,24.01672263,27.87070815,19.56223316,35.1889485
39,18.48459086,19.65781084,18.434644,18.44527099,15,14.07801313,7,23.23058192,25.39817597,18.52669064,31.80590129
40,17.93262032,19.02887701,17.88342246,17.84812834,15,13.55592568,7,22.47544114,24.99523294,18.30335555,31.08288191
41,16.76103337,17.96986006,16.8525296,16.78471475,14,12.67043078,6,21.00712371,23.14978118,16.94825423,29.60492341
42,15.5135428,16.93499458,15.6283857,15.63488624,13,11.73184575,6,19.44626176,23.41814159,15.44072791,27.33484513
43,14.44857768,16.01422319,14.69256018,14.63019694,12,11.08693532,5,18.20843337,22.02156425,14.992874,27.02458101
44,13.23788546,14.86453744,13.64757709,13.60572687,11,10.16992435,5,16.68996903,21.40167785,13.38843064,26.18076063
45,12.00670391,13.6726257,12.52402235,12.41452514,11,9.12772651,4,15.07923208,19.316,13.0822772,24.47062857
46,10.7,12.14431818,11.11477273,11.07386364,9,8.225131443,4,13.4931801,17.67450292,13.35522151,23.67602339
47,9.085648148,10.31365741,9.542824074,9.445601852,8,7.025830676,3,11.48277696,16.18313397,13.22387261,22.92177033
48,7.566308244,8.572281959,7.88172043,7.88172043,7,5.837673585,2,9.554409367,14.69614907,14.25218777,23.38608696
49,5.91439206,6.674937965,6.208436725,6.091811414,5,4.886677675,2,7.670073325,13.70757576,13.37445611,25.42424242
50,3.988047809,4.232403718,4.015936255,4.015936255,3,3.057275163,1,5.023847512,12.07158931,14.93041125,28.53488045


==> Figures/inprogressOfInning2_projectionError_allMatches.csv <==
over,MeanAbsError,MeanAbsErrorLewis35,MeanAbsErrorLewisMean,MeanAbsErrorLewisMed,MedianAbsError,StdAbsError,MeanPercentAbsError,RMSE,Mean_absError_randForest,Mean_absError_ridgRegr,Mean_absError_knn
1,37.43555094,31.94282744,38.24428274,38.3024948,31.5,26.7914539,16,46.02669161,27.10855905,28.19602287,51.92047671
2,37.40478668,31.83662851,38.11550468,38.11550468,32,26.75193797,16,45.97868574,26.0362256,28.29791824,51.73861171
3,36.83350676,32.42247659,37.71800208,37.76170656,31,26.48071942,16,45.35643323,26.92537961,28.03576382,50.25661605
4,36.63475546,32.9635796,37.35171696,37.39958377,31,26.26088661,16,45.0668598,25.50238612,28.10951316,48.23546638
5,36.18938606,33.60978148,36.83870968,36.82830385,30,25.89810828,16,44.49365959,25.99208243,28.56698064,46.1845987
6,35.43704475,33.92403746,36.14984391,36.20707596,30,25.40251876,15,43.59358467,26.08752711,27.83146876,45.11529284
7,34.87721124,34.21540062,35.72008325,35.73569199,30,25.22258229,15,43.03413209,29.15401302,27.54947962,44.55130152
8,34.6930281,35.01873049,35.51925078,35.61290323,30,25.04550948,15,42.78119925,29.68893709,27.27087753,44.28817787
9,34.50468262,36.07908429,35.78459938,35.83975026,29,24.94561228,15,42.57005,28.26822126,27.07506538,43.05965293
10,34.51092612,36.23204995,35.8616025,35.98855359,29,24.99521069,15,42.60416017,28.73882863,26.76117323,42.6862256
11,34.2528616,36.50780437,35.72320499,35.87200832,29,24.8182467,15,42.29140522,28.3181128,26.21067054,43.09956616
12,33.93756504,36.46618106,35.68990635,35.78980229,29,24.60382452,15,41.91033986,27.09880694,25.95943165,41.69099783
13,33.73881374,36.68782518,35.6805411,35.87825182,29,24.33523342,15,41.59200526,27.61583514,25.77237303,42.28665944
14,33.30280957,36.65348595,35.57960458,35.68262227,29,24.55365898,14,41.36824804,26.91561822,25.46934875,41.42071584
15,33.15608741,36.84079084,35.47034339,35.68574402,29,24.61492152,14,41.28668079,27.86496746,25.3085231,40.2829718
16,33.04994797,36.88865765,35.34755463,35.58168574,29,24.57441086,14,41.17732775,29.13101952,25.27300071,38.64370933
17,32.91155047,37.02185224,35.5962539,35.76170656,29,24.65244836,14,41.11302661,27.57331887,24.89312488,37.7197397
18,32.25208333,36.31354167,35,35.14791667,28,24.20844904,14,40.31916934,26.88210412,24.31454967,38.34002169
19,32.12095933,36.19186653,34.80291971,34.97497393,27,24.3566911,14,40.30367004,26.91561822,24.0760766,38.72147505
20,31.96976017,36.25338895,34.54953076,34.79144943,27,24.28368618,14,40.13910899,27.67765727,23.8862414,38.53817787
21,31.44246862,36.0167364,34.07008368,34.2290795,27,23.34328016,14,39.1531298,26.91963124,24.11495355,38.53145336
22,31.20418848,35.93298429,33.96020942,34.0565445,27,23.35213042,13,38.96732421,24.44848156,23.89966721,38.329718
23,30.58761805,35.72927597,33.59916055,33.65162644,26,23.02197831,13,38.27607232,23.6478308,23.98217478,38.15184382
24,30.20798319,35.49789916,33.33088235,33.50105042,26,22.51287327,13,37.66721821,23.91691974,23.82966089,37.56138829
25,30.0685654,35.54324895,33.10654008,33.33333333,26,22.07041011,13,37.29219497,22.42136659,24.04565243,38.9345987
26,29.87936508,35.41164021,33.21904762,33.28888889,26,21.79702805,13,36.97815743,22.08611714,24.71199931,38.07744035
27,29.5864263,35.33297985,32.97242842,33.18239661,26,21.44743008,13,36.53575073,20.96887202,24.24081416,35.96507592
28,28.77659574,34.5712766,31.95531915,32.08829787,25,21.04321546,12,35.6432083,21.23626493,23.69796936,35.76145494
29,28.23447537,34.20770878,31.50642398,31.65203426,24,20.73152142,12,35.02172773,20.5606949,24.03516515,34.40781759
30,27.55651238,33.38643703,30.6555436,30.66523143,24,20.37935703,12,34.26707615,20.25246981,23.87575297,32.8597146
31,26.64832794,32.94606257,30.06040992,30.30097087,23,19.96793745,11,33.29296909,19.09068736,23.85857354,33.0981153
32,26.01092896,32.15409836,29.3420765,29.41748634,23,19.14255775,11,32.28940174,19.94433107,23.76389787,31.98219955
33,25.12582781,30.97682119,28.22516556,28.52980132,22,18.7372544,10,31.33694968,19.85269805,22.95200938,31.4543054
34,24.28667413,29.93840985,27.11198208,27.15005599,21,17.69385301,10,30.04270943,18.84322034,21.30762206,29.98995157
35,23.06349206,28.83673469,26.01814059,26.19614512,20,16.96750063,10,28.6268114,18.55821078,20.39643159,28.13651961
36,22.37587007,27.87006961,25.33062645,25.32830626,20,15.96810912,9,27.48389108,16.43883375,20.08541556,27.08449132
37,21.55111633,26.78848414,24.27849589,24.35957697,19,15.18282801,9,26.35712432,15.94776675,19.87617061,26.76650124
38,20.45323741,25.82733813,23.32014388,23.58633094,18,14.58627832,8,25.11651506,15.39291925,19.38353963,25.92881988
39,19.60246914,24.40617284,22.06419753,22.17407407,18,13.74336541,8,23.9354069,14.86323907,19.22841255,25.55681234
40,18.27918782,23.27918782,20.80837563,21.06472081,16,12.75129008,7,22.28267862,12.84683377,18.58477051,25.47361478
41,17.00930851,21.59308511,19.32978723,19.37632979,15,11.40145848,7,20.47283488,13.63564356,16.58054557,23.72574257
42,15.70514604,19.88178025,17.6216968,17.66342142,15,10.61136006,6,18.94982761,12.71397059,16.0734002,22.47117647
43,14.29496403,18.38273381,16.28633094,16.28920863,13,10.10824216,5,17.50358648,11.02948328,14.67528935,21.00547112
44,13.17272727,16.90606061,15.0469697,15.14242424,12,9.13532631,5,16.02649322,8.989672131,13.32413065,18.88737705
45,11.97377049,15.21967213,13.47540984,13.57868852,11,8.001598807,4,14.39763186,9.105820106,13.19213663,17.80987654
46,10.8036036,13.57297297,12.19099099,12.27567568,10,7.133284062,4,12.94256195,8.59980315,12.5539405,16.59645669
47,8.671487603,11.20247934,9.859504132,9.859504132,8,5.885865184,3,10.47695227,8.881573034,13.6188941,18.07258427
48,7.068965517,9.036945813,7.896551724,7.906403941,7,4.793016774,2,8.537370761,8.415920398,14.25165563,19.86243781
49,4.904024768,6.736842105,5.860681115,5.860681115,4,3.5271902,1,6.037550197,8.60310559,16.29574663,20.1515528
50,3.472081218,4.14213198,3.675126904,3.675126904,3,2.805876165,1,4.459632818,10.08173913,15.48826716,21.80782609

